FormStruct-Bench:A Hierarchical and Diagnostic Benchmark for Table-Form Document Structure Recognition

Transforming table-form documents into machine-processable records requires recovering not only their visible content but also the multilevel structure that organizes it. However, existing benchmarks evaluate either holistic document outputs or conventional table grids, and their aggregate scores provide little insight into where structural failures occur. We introduce FormStruct-Bench, a hierarchical and diagnostic benchmark that evaluates table-form document structure recognition at both the document level and progressively finer component levels, allowing aggregate performance to be traced back to specific structural failure modes. To construct auditable ground truth at scale, we annotate 70 reusable templates and expand them into 7,000 verified instances through a provenance-preserving Director--Artist--Verifier pipeline; all 1,100 instances in the template-disjoint test set additionally receive human review. Our evaluation protocol uses five primary metrics and three structure-specific diagnostics across page, schema, and component levels, together with slices over difficulty, structural constraints, and visual degradation. Across 14 API-hosted and locally deployable systems plus two SFT variants, the best document-level score reaches 83.85%, whereas the best reported fine-grained structural score remains below 18%. These results reveal a pronounced gap between reading document content and recovering the hierarchy and regional organization required for reliable table-form understanding.

==> difficulty_results.csv <==
model,model_id,difficulty_level,difficulty_name,n_templates,n_total,n_valid_json,coverage,n_exact_match,Page-EM,Schema-nTED,Value-nED,TSR-path,R-F1@0.5,R-F1@0.75,LIG-F1,n_lig_applicable
caprl_internvl3_5_8b_vllm_vlm,CapRL-InternVL3.5-8B,L1,easy,11,1100,1084,0.985455,0,0.000000,0.348410,0.715312,0.000169,0.013755,0.002183,0.000000,200
caprl_internvl3_5_8b_vllm_vlm,CapRL-InternVL3.5-8B,L2,medium,24,2400,2381,0.992083,0,0.000000,0.275268,0.574507,0.000054,0.010721,0.001701,0.000000,600
caprl_internvl3_5_8b_vllm_vlm,CapRL-InternVL3.5-8B,L3,hard,24,2400,2376,0.990000,0,0.000000,0.288025,0.495279,0.000194,0.010247,0.001474,0.000000,800
caprl_internvl3_5_8b_vllm_vlm,CapRL-InternVL3.5-8B,L4,expert,11,1100,1092,0.992727,0,0.000000,0.353621,0.579605,0.000087,0.007616,0.001016,0.000000,800
deepseek_vl2_vllm_vlm,deepseek-vl2,L1,easy,11,1100,870,0.790909,0,0.000000,0.081077,0.085823,0.000260,0.000000,0.000000,0.000000,200
deepseek_vl2_vllm_vlm,deepseek-vl2,L2,medium,24,2400,1860,0.775000,0,0.000000,0.065025,0.042183,0.000000,0.000000,0.000000,0.000417,600
deepseek_vl2_vllm_vlm,deepseek-vl2,L3,hard,24,2400,1953,0.813750,0,0.000000,0.057012,0.064661,0.000025,0.000000,0.000000,0.000000,800
deepseek_vl2_vllm_vlm,deepseek-vl2,L4,expert,11,1100,866,0.787273,0,0.000000,0.027193,0.017970,0.000000,0.000000,0.000000,0.000000,800
glm4_6v_flash_sglang_vlm,GLM-4.6V-Flash,L1,easy,11,1100,1071,0.973636,0,0.000000,0.460047,0.679650,0.074384,0.066995,0.009561,0.023991,200
glm4_6v_flash_sglang_vlm,GLM-4.6V-Flash,L2,medium,24,2400,2263,0.942917,0,0.000000,0.296305,0.505572,0.055396,0.069593,0.013469,0.046852,600
glm4_6v_flash_sglang_vlm,GLM-4.6V-Flash,L3,hard,24,2400,2271,0.946250,0,0.000000,0.245818,0.398794,0.016142,0.042621,0.007965,0.055517,800
glm4_6v_flash_sglang_vlm,GLM-4.6V-Flash,L4,expert,11,1100,981,0.891818,0,0.000000,0.292017,0.394115,0.082688,0.043895,0.004940,0.013134,800
kimi_vl_a3b_vllm_vlm,Kimi-VL-A3B-Instruct,L1,easy,11,1100,1035,0.940909,0,0.000000,0.239863,0.433138,0.003677,0.008984,0.001200,0.000000,200
kimi_vl_a3b_vllm_vlm,Kimi-VL-A3B-Instruct,L2,medium,24,2400,2311,0.962917,0,0.000000,0.150939,0.243002,0.000063,0.008430,0.000192,0.000000,600
kimi_vl_a3b_vllm_vlm,Kimi-VL-A3B-Instruct,L3,hard,24,2400,2294,0.955833,0,0.000000,0.133439,0.204425,0.000444,0.013327,0.000278,0.000000,800
kimi_vl_a3b_vllm_vlm,Kimi-VL-A3B-Instruct,L4,expert,11,1100,990,0.900000,0,0.000000,0.158002,0.198608,0.000301,0.012945,0.000083,0.000000,800
mineru2_5_pro_vllm_engine_vlm,MinerU2.5-Pro-2605-1.2B,L1,easy,11,1100,1100,1.000000,0,0.000000,0.048503,0.082952,0.000000,0.000000,0.000000,0.000000,200
mineru2_5_pro_vllm_engine_vlm,MinerU2.5-Pro-2605-1.2B,L2,medium,24,2400,2400,1.000000,0,0.000000,0.048506,0.107062,0.000000,0.000000,0.000000,0.000000,600
mineru2_5_pro_vllm_engine_vlm,MinerU2.5-Pro-2605-1.2B,L3,hard,24,2400,2400,1.000000,0,0.000000,0.041080,0.151123,0.000000,0.000000,0.000000,0.000000,800
mineru2_5_pro_vllm_engine_vlm,MinerU2.5-Pro-2605-1.2B,L4,expert,11,1100,1100,1.000000,0,0.000000,0.044050,0.051972,0.000000,0.000000,0.000000,0.000000,800
paddleocr_vl_1_6_pipeline_sglang,PaddleOCR-VL-1.6-0.9B,L1,easy,11,1100,1100,1.000000,0,0.000000,0.019149,0.200684,0.000000,0.040410,0.011865,0.000000,200
paddleocr_vl_1_6_pipeline_sglang,PaddleOCR-VL-1.6-0.9B,L2,medium,24,2400,2400,1.000000,0,0.000000,0.021780,0.179629,0.000000,0.050268,0.027070,0.000000,600
paddleocr_vl_1_6_pipeline_sglang,PaddleOCR-VL-1.6-0.9B,L3,hard,24,2400,2400,1.000000,0,0.000000,0.031211,0.248116,0.000000,0.030536,0.012221,0.000000,800
paddleocr_vl_1_6_pipeline_sglang,PaddleOCR-VL-1.6-0.9B,L4,expert,11,1100,1100,1.000000,0,0.000000,0.054497,0.249106,0.000000,0.017396,0.007575,0.000000,800
qwen3_5_9b_sglang_vlm,Qwen3.5-9B,L1,easy,11,1100,1099,0.999091,0,0.000000,0.446433,0.762547,0.115245,0.014758,0.001627,0.047083,200
qwen3_5_9b_sglang_vlm,Qwen3.5-9B,L2,medium,24,2400,2377,0.990417,1,0.000417,0.387884,0.612980,0.128824,0.023062,0.003300,0.003333,600
qwen3_5_9b_sglang_vlm,Qwen3.5-9B,L3,hard,24,2400,2374,0.989167,0,0.000000,0.508414,0.660705,0.106443,0.020347,0.001986,0.039319,800
qwen3_5_9b_sglang_vlm,Qwen3.5-9B,L4,expert,11,1100,1061,0.964545,0,0.000000,0.498245,0.641189,0.172061,0.019448,0.001162,0.001590,800
Qwen3.6-35B-A3B,Qwen3.6-35B-A3B,L1,easy,11,1100,1086,0.987273,3,0.002727,0.490547,0.738530,0.176632,0.070932,0.016330,0.119611,200
Qwen3.6-35B-A3B,Qwen3.6-35B-A3B,L2,medium,24,2400,2155,0.897917,0,0.000000,0.440792,0.673385,0.183343,0.066545,0.013918,0.082896,600
Qwen3.6-35B-A3B,Qwen3.6-35B-A3B,L3,hard,24,2400,2140,0.891667,0,0.000000,0.518484,0.672864,0.200454,0.055830,0.016080,0.100210,800
Qwen3.6-35B-A3B,Qwen3.6-35B-A3B,L4,expert,11,1100,843,0.766364,0,0.000000,0.500232,0.583691,0.125819,0.040691,0.009877,0.037215,800
step3_vl_10b_vllm_vlm,stepfun-ai/Step3-VL-10B,L1,easy,11,1100,1084,0.985455,0,0.000000,0.318388,0.729453,0.002043,0.007236,0.000769,0.014306,200
step3_vl_10b_vllm_vlm,stepfun-ai/Step3-VL-10B,L2,medium,24,2400,2379,0.991250,0,0.000000,0.238334,0.610412,0.000071,0.007875,0.004084,0.007722,600
step3_vl_10b_vllm_vlm,stepfun-ai/Step3-VL-10B,L3,hard,24,2400,2333,0.972083,0,0.000000,0.238751,0.519984,0.000000,0.003203,0.000488,0.001857,800
step3_vl_10b_vllm_vlm,stepfun-ai/Step3-VL-10B,L4,expert,11,1100,1045,0.950000,0,0.000000,0.307972,0.589228,0.000203,0.005037,0.000613,0.020354,800


==> main_experiment_results.csv <==
model,model_id,n_total,n_attempted,n_valid_json,coverage,n_exact_match,Page-EM,Schema-nTED,Value-nED,TSR-path,R-Precision@0.5,R-Recall@0.5,R-F1@0.5,R-F1@0.75,n_lig_applicable,LIG-F1
caprl_internvl3_5_8b_vllm_vlm,InternVL3.5-8B,7000,7000,6933,0.990429,0,0,0.303448,0.570271,0.0001,0.055839,0.005125,0.010547,0.001591,2400,0
deepseek_vl2_vllm_vlm,deepseek-vl2,7000,7000,5549,0.792714,0,0,0.058855,0.052943,0,0,0,0,0,2400,0.000104
glm4_6v_flash_sglang_vlm,GLM-4.6V-Flash,7000,7000,6586,0.940857,0,0,0.304052,0.478803,0.0492,0.074535,0.041659,0.055899,0.009627,2400,0.036596
mineru2_5_pro_vllm_engine_vlm,MinerU2.5-Pro-2605-1.2B,7000,7000,7000,1,0,0,0.045259,0.109723,0,0,0,0,0,2400,0
paddleocr_vl_1_6_pipeline_sglang,PaddleOCR-VL-1.6-0.9B,7000,7000,7000,1,0,0,0.029741,0.217337,0,0.132395,0.018082,0.036788,0.016526,2400,0
qwen3_5_9b_sglang_vlm,Qwen3.5-9B,7000,7000,6911,0.987286,1,0.000143,0.455751,0.657279,0.1258,0.030293,0.014438,0.020258,0.002251,2400,0.018393
Qwen3.6-35B-A3B,Qwen3.6-35B-A3B,7000,7000,6224,0.889143,3,0.000429,0.484589,0.669349,0.1791,0.083161,0.04567,0.059498,0.014403,2400,0.0765
step3_vl_10b_vllm_vlm,Step3-VL-10B,7000,7000,6841,0.977286,0,0,0.262,0.594786,0.0004,0.032651,0.002362,0.005727,0.001785,2400,0.010526

==> main_experiment_results_api.csv <==
model,model_id,group,run_type,comparison_status,n_total,n_valid_json,coverage,n_exact_match,Page-EM,Schema-nTED,Value-nED,TSR-path,R-Precision@0.5,R-Recall@0.5,R-F1,R-F1@0.75,n_lig_applicable,LIG-F1
gemini_3_5_flash,gemini-3.5-flash,vlm,raw,comparable_raw,7000,6986,0.998000,39,0.005571,0.485874,0.667973,0.1455,0.173521,0.047441,0.081930,0.015836,2400,0.042141
gpt_vlm,gpt-5.5,vlm,raw,comparable_raw,7000,6999,0.999857,2,0.000286,0.541483,0.809780,0.1715,0.028040,0.012159,0.017412,0.000696,2400,0.020706
kimi_k2_6,kimi-k2.6,vlm,raw,comparable_raw,7000,6882,0.983143,21,0.003000,0.481993,0.766309,0.1296,0.011593,0.003166,0.004747,0.000489,2400,0.001903
qwen3_7_plus,qwen3.7-plus,vlm,raw,comparable_raw,7000,6983,0.997571,0,0.000000,0.340101,0.740221,0.0975,0.000000,0.000000,0.000000,0.000000,2400,0.000000
seed2_1_pro,doubao-seed-2-1-pro-260628,vlm,raw,comparable_raw,7000,6993,0.999000,0,0.000000,0.528137,0.774497,0.1590,0.156810,0.073004,0.107748,0.023153,2400,0.121027
sonnet_5,claude-sonnet-5,vlm,raw,comparable_raw,7000,6930,0.990000,20,0.002857,0.522188,0.754153,0.1377,0.027922,0.012001,0.017494,0.000928,2400,0.005203

